E-BLOW: E-Beam Lithography Overlapping aware Stencil Planning for MCC System

Electron beam lithography (EBL) is a promising maskless solution for the technology beyond 14nm logic node. To overcome its throughput limitation, recently the traditional EBL system is extended into MCC system. %to further improve the throughput. In this paper, we present E-BLOW, a tool to solve the overlapping aware stencil planning (OSP) problems in MCC system. E-BLOW is integrated with several novel speedup techniques, i.e., successive relaxation, dynamic programming and KD-Tree based clustering, to achieve a good performance in terms of runtime and solution quality. Experimental results show that, compared with previous works, E-BLOW demonstrates better performance for both conventional EBL system and MCC system.

==> review.txt <==
150-RE859 
E-BLOW: E-Beam Lithography Overlapping aware Stencil Planning for MCC System 

Reviewer ID: 63062 
Overall Recommendation: 
3 - Marginal 
How novel or worthwhile are the ideas in the papers? 
2 
How adequately is the existing literature referenced? 
4 
How clearly is the technical contribution described? 
4 
How well are the claims and conclusions supported? 
4 
How well are the advantages and limitations described? 
3 
How well is the paper organized? 
4 
How clear is the author's use of English? 
4 
How effectively does the author use tables, figures and pictures? 
4 

COMMENTS TO THE AUTHOR 
Overlapping aware stencil planning (OSP) methodology in multi-column cell (MCC) system is described in the paper. The 1D-OSP and 2D-OSP problems are proved as NP-hard. The 1D-OSP problem is simplified by symmetrical blank assumption and using profit value to apply the approximation algorithms for LP rounding, and finally the dynamic programming-based refinement process is applied. The 2D-OSP problem is solved by integrating KD-tree based clustering into simulated annealing floor-planning framework.??

1. This paper lacks significant novelty over [7] to solve the OSP problem in an MCC system.??

2. In Section 4, the reasons that traditional floor-planner cannot be applied to 2D-OSP problem are not convincing. Modern floor-planners can handle lots of similar-size blocks, so 2D-OSP without considering wire-length should be a sub-problem (and easier!) of floor-planning. 

============================================================ 

Reviewer ID: 46138 
Overall Recommendation: 
4 - Possible Accept 
How novel or worthwhile are the ideas in the papers? 
3 
How adequately is the existing literature referenced? 
4 
How clearly is the technical contribution described? 
4 
How well are the claims and conclusions supported? 
4 
How well are the advantages and limitations described? 
4 
How well is the paper organized? 
4 
How clear is the author's use of English? 
3 
How effectively does the author use tables, figures and pictures? 
4 

COMMENTS TO THE AUTHOR 
The 
paper targets multiple column e-beam systems to improve stencils, which 
can be overlapping. Improvements are noted with respect to a 2011 ISPD 
paper. With proposed method, both the runtime and character number are 
improved. 

In 
the appendix, and ILP-based solution is furthermore compared against. 
Random benchmarks are used. We note that character numbers increase by 
about 15% with respect to ILP. 

Paper 
targets 1D and 2D OSP. 1D is the case where standard cells are of 
uniform height. Solution to 2D requires clustering and simulated 
annealing. 

Overall, reviewer thinks the paper is a strong both algorithmically and application wise.


============================================================ 

Reviewer ID: 92949 
Overall Recommendation: 
4 - Possible Accept 
How novel or worthwhile are the ideas in the papers? 
4 
How adequately is the existing literature referenced? 
4 
How clearly is the technical contribution described? 
4 
How well are the claims and conclusions supported? 
4 
How well are the advantages and limitations described? 
4 
How well is the paper organized? 
3 
How clear is the author's use of English? 
3 
How effectively does the author use tables, figures and pictures? 
4 

COMMENTS TO THE AUTHOR 
E-BLOW is the first methodology to optimize 1D and 2D stencil libraries for MCC systems. This formulates an optimization problem for multiple CP modes and selects and orders the stencil selection and ordering depending on whether it is 1D or 2D. This is the first such methodology for an increasing used technology (e.g., it is already used in mask making, LSI and R&D).

You do not define the acronym MCC until halfway through the introduction, but it is used numerous times before that (e.g. in the abstract and title).

Appendix A should be included in your paper for completeness. The rest of the appendices are not necessary -- I agree. You can remove some material such as 2.2 to make room.

Last, the grammar and spelling can use quite a bit of work before publication. 

============================================================ 

Reviewer ID: 73396 
Overall Recommendation: 
2 - Possible Reject 
How novel or worthwhile are the ideas in the papers? 
2 
How adequately is the existing literature referenced? 
2 
How clearly is the technical contribution described? 
3 
How well are the claims and conclusions supported? 
2 
How well are the advantages and limitations described? 
2 
How well is the paper organized? 
3 
How clear is the author's use of English? 
3 
How effectively does the author use tables, figures and pictures? 
3 

COMMENTS TO THE AUTHOR 
This paper presents stencil planning algorithms for multi-column cell (MCC) system. Detailed comments are as follows:
1. A wafer is divided into several regions, and each region is printed by using a character projection (CP). Since the CPs does not interact with each other, each CP could be designed and optimized independently. Thus, the problem is then similar to the stencil planning problem in a single-column cell system.
2. The notations used in this paper are somewhat confusing. The notation "w" is used as a sub-region in a wafer and as a character width. 

============================================================ 

Reviewer ID: 32297 
Overall Recommendation: 
3 - Marginal 
How novel or worthwhile are the ideas in the papers? 
4 
How adequately is the existing literature referenced? 
4 
How clearly is the technical contribution described? 
4 
How well are the claims and conclusions supported? 
3 
How well are the advantages and limitations described? 
3 
How well is the paper organized? 
4 
How clear is the author's use of English? 
4 
How effectively does the author use tables, figures and pictures? 
4 

COMMENTS TO THE AUTHOR 
This work proposes algorithms to solve OSP problems in MCC system. The two different problems, 1D-OSP and 2D-OSP, are solved in different ways. For 1D-OSP, the authors first assume symmetry then formulate the problem in a simplified LP, followed by successive relaxation on LP and post-refinements by DP. For 2D-OSP, the authors enhanced the framework of reference work [7] by pre-filtering and KD-tree clustering.
This is the first work to solve stencil planning problem for MCC systems. For 1D-OSP, the proposed algorithms look reasonable, except for the symmetry assumption (S-Blank). The blank space does not need to be symmetric. For 2D-OSP, what the authors did is rather incremental than novel.
In Table 1 and 2, compared with the results of [7], the proposed work achieves 16% and 13% reduction in 'shot #'. The 'char #' numbers are almost the same as in [7]. The runtime has been much improved with the proposed algorithms (the runtime reduction rate mentioned in Section 5.1 and 5.2 are different from the Table 1 and 2).
Interestingly, the authors did not provide the final metric, the total writing time (Tc) in these tables. For the EBL to be mainstream, the process throughput should be acceptable, so the authors need to show the processing time improvement as the final metric. Depending on the VSB vs. CP ratio, the improvement of 'shot #' shown in Table 1 and 2 may not result in much reduction in the final total processing time.
As the authors said, the symmetry assumption (S-Blank) in Section 3.1 would introduce sub-optimality, so the authors applied a post-processing based on DP in Section 3.4. However, no related simulation results are shown on how much sub-optimality the symmetry assumption incurs or how much improvement the post-processing step provides.
In Section 5, the authors set the size of stencil to be 1000x1000um or 2000x2000um, which are much larger than that in [7]. Even though the number of CP in MCC is 10, the stencil area increase seems large. ?Is there a reason why the stencil size has been increased?
For 2D-OSP, the authors applied two new ideas to [7], pre-filtering and clustering. Considering clustering is mainly for speedup, the pre-filtering would be the main reasons for quality improvement. In Table 2, E-BLOW resulted in about 13% reduction in 'shot #' over [7]. Is this because of the pre-filtering?
Overall, the paper is well written, except for several writing mistakes.
In Section 2.1, wi is used for region ID. But in Section 3, the same wi is used for character width.
In Section 3.1, in the last sentence of the third paragraph, "Each one can insert" -> "Each one can be inserted".
In Section 3.3, in the last sentence, "continue to updated" -> "continue to be updated".
In Section 3.4, "As discussed above". Where is "above"? It should be more clearly mentioned.
In Section 4.1, in the last paragraph, "which keeping the time" -> "which keep the time".
In Table 2, the 'CP #' of 2M-1,2,3,4 should be 10.
"hasn't" -> "has not", "It's" -> "it is"


